QArtSR: Quantization via Reverse-Module and Timestep-Retraining in One-Step Diffusion based Image Super-Resolution

One-step diffusion-based image super-resolution (OSDSR) models are showing increasingly superior performance nowadays. However, although their denoising steps are reduced to one and they can be quantized to 8-bit to reduce the costs further, there is still significant potential for OSDSR to quantize to lower bits. To explore more possibilities of quantized OSDSR, we propose an efficient method, Quantization via reverse-module and timestep-retraining for OSDSR, named QArtSR. Firstly, we investigate the influence of timestep value on the performance of quantized models. Then, we propose Timestep Retraining Quantization (TRQ) and Reversed Per-module Quantization (RPQ) strategies to calibrate the quantized model. Meanwhile, we adopt the module and image losses to update all quantized modules. We only update the parameters in quantization finetuning components, excluding the original weights. To ensure that all modules are fully finetuned, we add extended end-to-end training after per-module stage. Our 4-bit and 2-bit quantization experimental results indicate that QArtSR obtains superior effects against the recent leading comparison methods. The performance of 4-bit QArtSR is close to the full-precision one. Our code will be released at https://github.com/libozhu03/QArtSR.

==> figs/poster/img055/location.yaml <==
accept_image_size: !!python/tuple
- 1200
- 1200
- 3
center_x: 500
center_y: 250
target_height: 115
target_width: 100
up_left: !!python/tuple
- 0
- 0


==> figs/poster/img063/img055/location.yaml <==
accept_image_size: !!python/tuple
- 1200
- 1200
- 3
center_x: 500
center_y: 250
target_height: 115
target_width: 100
up_left: !!python/tuple
- 0
- 0


==> figs/poster/img063/location.yaml <==
accept_image_size: !!python/tuple
- 1200
- 1200
- 3
center_x: 750
center_y: 550
target_height: 115
target_width: 100
up_left: !!python/tuple
- 0
- 0


==> figs/poster/img081/location.yaml <==
accept_image_size: !!python/tuple
- 1200
- 1200
- 3
center_x: 750
center_y: 450
target_height: 115
target_width: 100
up_left: !!python/tuple
- 0
- 0


==> figs/poster/img093/location.yaml <==
accept_image_size: !!python/tuple
- 1200
- 1200
- 3
center_x: 750
center_y: 450
target_height: 115
target_width: 100
up_left: !!python/tuple
- 0
- 0


==> figs/poster_pair/img005/location.yaml <==
accept_image_size: !!python/tuple
- 600
- 600
- 3
center_x: 500
center_y: 450
target_height: 150
target_width: 200
up_left: !!python/tuple
- 0
- 0


==> figs/visual_pair/Canon_045_HRU_W2A2/location.yaml <==
accept_image_size: !!python/tuple
- 1200
- 1200
- 3
center_x: 630
center_y: 830
target_height: 150
target_width: 280
up_left: !!python/tuple
- 0
- 0


==> figs/visual_pair/Nikon_050_HRU_W4A4/location.yaml <==
accept_image_size: !!python/tuple
- 1600
- 1600
- 3
center_x: 900
center_y: 430
target_height: 150
target_width: 280
up_left: !!python/tuple
- 0
- 0


==> figs/visual_pair/img011U_W2A2/location.yaml <==
accept_image_size: !!python/tuple
- 560
- 560
- 3
center_x: 250
center_y: 450
target_height: 150
target_width: 280
up_left: !!python/tuple
- 0
- 0


==> figs/visual_pair/img029U_W4A4/location.yaml <==
accept_image_size: !!python/tuple
- 672
- 672
- 3
center_x: 500
center_y: 450
target_height: 150
target_width: 280
up_left: !!python/tuple
- 0
- 300

